Scaling Deep Learning-based Decoding of Polar Codes via Partitioning

The training complexity of deep learning-based channel decoders scales exponentially with the codebook size and therefore with the number of information bits. Thus, neural network decoding (NND) is currently only feasible for very short block lengths. In this work, we show that the conventional iterative decoding algorithm for polar codes can be enhanced when sub-blocks of the decoder are replaced by neural network (NN) based components. Thus, we partition the encoding graph into smaller sub-blocks and train them individually, closely approaching maximum a posteriori (MAP) performance per sub-block. These blocks are then connected via the remaining conventional belief propagation decoding stage(s). The resulting decoding algorithm is non-iterative and inherently enables a high-level of parallelization, while showing a competitive bit error rate (BER) performance. We examine the degradation through partitioning and compare the resulting decoder to state-of-the-art polar decoders such as successive cancellation list and belief propagation decoding.

==> data/128bit_sc_A_fabian.dat <==
   7.7443864e+00   0.0000000e+00
   6.6397406e+00   1.4835569e-07
   5.6598452e+00   4.6296856e-06
   4.7793745e+00   7.5713888e-05
   3.9800117e+00   5.9310878e-04
   3.2480419e+00   3.0119555e-03
   2.5729904e+00   1.1590963e-02
   1.9466405e+00   3.5196364e-02
   1.3624455e+00   8.1567534e-02
   8.1506880e-01   1.4733399e-01
   3.0015176e-01   2.1693148e-01
  -1.8593226e-01   2.7874446e-01
  -6.4625749e-01   3.2747923e-01
  -1.0834098e+00   3.6822015e-01
  -1.4996110e+00   3.9577305e-01
  -1.8967707e+00   4.1713870e-01
  -2.2765683e+00   4.3073521e-01
  -2.6404524e+00   4.4254401e-01
  -2.9897030e+00   4.5047279e-01


==> data/128bit_sc_A_fabian_old.dat <==
   1.0299957e-02   2.3645094e-01
   6.4666359e-01   1.5448609e-01
   1.2830272e+00   8.4204688e-02
   1.9193909e+00   3.5841406e-02
   2.5557545e+00   1.2176094e-02
   3.1921181e+00   3.3210937e-03
   3.8284818e+00   7.7546875e-04
   4.4648454e+00   1.7281250e-04
   5.1012090e+00   2.0937500e-05
   5.7375727e+00   3.2500000e-06
   6.3739363e+00   2.5000000e-06
   7.0103000e+00   0.0000000e+00


==> data/normalized_error_partitionSize1024.dat <==
   64.0000000e+00   5.0890802e+00
   32.0000000e+00   4.3306226e+00
   16.0000000e+00   3.3001282e+00
   8.0000000e+00   2.4757041e+00
   4.0000000e+00   1.9114601e+00
   2.0000000e+00   1.1459558e+00
   1.0000000e+00   1.0000000e+00


==> data/normalized_error_partitionSize128.dat <==
   8.0000000e+00   1.4237773e+00
   4.0000000e+00   1.2297798e+00
   2.0000000e+00   1.1645385e+00
   1.0000000e+00   1.0000000e+00


==> data/normalized_error_partitionSize2048.dat <==
   8.0000000e+00   3.1469505e+00
   9.0000000e+00   2.3938573e+00
   1.0000000e+01   1.3908461e+00
   1.1000000e+01   1.0000000e+00


==> data/normalized_error_partitionSize256.dat <==
   16.0000000e+00   2.1473889e+00
   8.0000000e+00   1.9704099e+00
   4.0000000e+00   1.7460005e+00
   2.0000000e+00   1.3789538e+00
   1.0000000e+00   1.0000000e+00


==> data/normalized_error_partitionSize512.dat <==
   32.0000000e+00   2.9584742e+00
   16.0000000e+00   2.4509096e+00
   8.0000000e+00   2.0928507e+00
   4.0000000e+00   1.8062362e+00
   2.0000000e+00   1.3245530e+00
   1.0000000e+00   1.0000000e+00


==> data/normalized_error_partitionSize64.dat <==
   4.0000000e+00   1.6132087e+00
   2.0000000e+00   1.3771615e+00
   1.0000000e+00   1.0000000e+00


==> figures/decoder-1.dat <==
   3.2602963e+00   8.3877543e-07
   2.9795198e+00   5.1301982e-06
   2.7075360e+00   2.8801373e-05
   2.4438110e+00   1.5897901e-04
   2.1878467e+00   8.0316542e-04
   1.9392209e+00   3.6406820e-03
   1.6975142e+00   1.4729315e-02
   1.4623519e+00   4.9140635e-02
   1.2333889e+00   1.2507102e-01
   1.0102970e+00   2.3768059e-01


==> figures/decoder-2.dat <==
   6.0103046e+00   0.0000000e+00
   5.8356454e+00   0.0000000e+00
   5.6644293e+00   0.0000000e+00
   5.4965230e+00   0.0000000e+00
   5.3318171e+00   0.0000000e+00
   5.1701607e+00   0.0000000e+00
   5.0114580e+00   0.0000000e+00
   4.8556031e+00   0.0000000e+00
   4.7024955e+00   0.0000000e+00
   4.5520548e+00   0.0000000e+00
   4.4041610e+00   1.1745263e-09
   4.2587432e+00   0.0000000e+00
   4.1157200e+00   1.1746397e-08
   3.9750138e+00   2.7413440e-09
   3.8365641e+00   1.8405468e-08
   3.7002733e+00   6.9710231e-08
   3.5660881e+00   5.6790786e-08
   3.4339444e+00   1.4370820e-07
   3.3037937e+00   2.3265309e-07
   3.1755520e+00   4.1289591e-07
   3.0491761e+00   6.0455512e-07
   2.9246126e+00   1.0991570e-06
   2.8018102e+00   1.7064472e-06
   2.6807316e+00   2.5072791e-06
   2.5613061e+00   3.8972939e-06
   2.4435003e+00   5.8847490e-06
   2.3272709e+00   8.5716082e-06
   2.2125763e+00   1.3111100e-05
   2.0993876e+00   1.9383965e-05
   1.9876440e+00   2.9644291e-05
   1.8773197e+00   4.4468799e-05
   1.7683792e+00   7.0300640e-05
   1.6607987e+00   1.1769140e-04
   1.5545239e+00   2.1352244e-04
   1.4495337e+00   4.3934938e-04
   1.3457975e+00   9.7474856e-04
   1.2432855e+00   2.3256732e-03
   1.1419793e+00   5.4757241e-03
   1.0418312e+00   1.2407984e-02
   9.4282463e-01   2.6475208e-02
   8.4493392e-01   5.0567016e-02
   7.4813415e-01   8.9944543e-02
   6.5241066e-01   1.4356796e-01
   5.5772134e-01   2.0678928e-01
   4.6405315e-01   2.6581181e-01
   3.7138431e-01   3.2527699e-01
   2.7970269e-01   3.7141995e-01
   1.8896981e-01   4.0876093e-01
   9.9174943e-02   4.3444987e-01
   1.0298883e-02   4.5002349e-01


==> figures/decoder-3.dat <==
   6.0443999e+00   0.0000000e+00
   5.8697407e+00   0.0000000e+00
   5.6985246e+00   0.0000000e+00
   5.5306184e+00   0.0000000e+00
   5.3659125e+00   0.0000000e+00
   5.2042560e+00   0.0000000e+00
   5.0455533e+00   0.0000000e+00
   4.8896984e+00   0.0000000e+00
   4.7365908e+00   0.0000000e+00
   4.5861501e+00   0.0000000e+00
   4.4382563e+00   0.0000000e+00
   4.2928385e+00   0.0000000e+00
   4.1498153e+00   0.0000000e+00
   4.0091091e+00   0.0000000e+00
   3.8706594e+00   0.0000000e+00
   3.7343686e+00   0.0000000e+00
   3.6001835e+00   0.0000000e+00
   3.4680398e+00   0.0000000e+00
   3.3378891e+00   0.0000000e+00
   3.2096473e+00   0.0000000e+00
   3.0832714e+00   0.0000000e+00
   2.9587079e+00   0.0000000e+00
   2.8359055e+00   0.0000000e+00
   2.7148270e+00   0.0000000e+00
   2.5954014e+00   0.0000000e+00
   2.4775956e+00   0.0000000e+00
   2.3613662e+00   0.0000000e+00
   2.2466716e+00   0.0000000e+00
   2.1334829e+00   9.8352035e-08
   2.0217393e+00   7.1913393e-07
   1.9114151e+00   2.0606269e-06
   1.8024745e+00   4.9500827e-06
   1.6948940e+00   1.8092849e-05
   1.5886192e+00   5.0515937e-05
   1.4836290e+00   1.8549108e-04
   1.3798928e+00   5.6647638e-04
   1.2773808e+00   1.6932497e-03
   1.1760746e+00   4.5431868e-03
   1.0759265e+00   1.1189513e-02
   9.7691995e-01   2.4346100e-02
   8.7902923e-01   4.9054588e-02
   7.8222947e-01   9.0302501e-02
   6.8650597e-01   1.3904912e-01
   5.9181665e-01   2.0245563e-01
   4.9814847e-01   2.6690179e-01
   4.0547963e-01   3.2816018e-01
   3.1379801e-01   3.7066829e-01
   2.2306513e-01   4.0974499e-01
   1.3327026e-01   4.3238888e-01
   4.4394198e-02   4.4988670e-01


==> figures/decoder-4.dat <==
   5.0102981e+00   3.6402538e-07
   4.8734255e+00   3.9692430e-07
   4.7386764e+00   4.7081639e-07
   4.6059710e+00   5.5544677e-07
   4.4752772e+00   7.0277487e-07
   4.3465208e+00   9.4916698e-07
   4.2196452e+00   1.2703959e-06
   4.0945963e+00   1.7148514e-06
   3.9713083e+00   2.2185492e-06
   3.8497595e+00   2.7808488e-06
   3.7298880e+00   3.3111474e-06
   3.6116485e+00   3.7513301e-06
   3.4949839e+00   4.2081242e-06
   3.3798783e+00   4.5958494e-06
   3.2662782e+00   5.3225817e-06
   3.1541447e+00   6.2900788e-06
   3.0434404e+00   7.9447037e-06
   2.9341172e+00   1.0451181e-05
   2.8261648e+00   1.4160274e-05
   2.7195377e+00   1.9726747e-05
   2.6142037e+00   2.8356406e-05
   2.5101201e+00   4.4040699e-05
   2.4072805e+00   6.7183093e-05
   2.3056443e+00   1.0870498e-04
   2.2051836e+00   1.7560957e-04
   2.1058605e+00   2.9213660e-04
   2.0076713e+00   4.9337276e-04
   1.9105797e+00   8.3585461e-04
   1.8145613e+00   1.4372637e-03
   1.7195928e+00   2.3910487e-03
   1.6256410e+00   4.0345179e-03
   1.5327049e+00   6.5579824e-03
   1.4407527e+00   1.1708749e-02
   1.3497637e+00   1.8876419e-02
   1.2597180e+00   3.1894554e-02
   1.1705863e+00   5.0817876e-02
   1.0823698e+00   7.7183221e-02
   9.9504024e-01   1.1597934e-01
   9.0857997e-01   1.6161851e-01
   8.2296232e-01   2.1201178e-01
   7.3818983e-01   2.6333380e-01
   6.5423672e-01   3.1366780e-01
   5.7108728e-01   3.5637195e-01
   4.8871710e-01   3.8482714e-01
   4.0712983e-01   4.1054995e-01
   3.2630179e-01   4.3084674e-01
   2.4621897e-01   4.4448373e-01
   1.6686777e-01   4.5627729e-01
   8.8226162e-02   4.6455568e-01
   1.0298883e-02   4.5735034e-01


==> figures/decoder-5.dat <==
   5.1010041e+00   5.4931625e-09
   4.6201235e+00   4.9121077e-09
   4.1644612e+00   3.0795895e-08
   3.7315296e+00   1.3091307e-07
   3.3191560e+00   7.7155745e-07
   2.9254762e+00   4.3346966e-06
   2.5488686e+00   2.6470379e-05
   2.1879138e+00   1.8176654e-04
   1.8413624e+00   1.2189234e-03
   1.5081090e+00   7.8396590e-03
   1.1871705e+00   4.8597625e-02
   8.7766915e-01   1.8082140e-01
   5.7881777e-01   3.5052076e-01
   2.8990774e-01   4.4115906e-01
   1.0298883e-02   4.5787273e-01


==> figures/factor_graph.tikz.preview_BB.txt <==
-124.97446pt,-97.13327pt,127.52596pt,21.1373pt


==> figures/flow_chart.tikz <==
\usetikzlibrary{chains}
\usetikzlibrary{decorations}
\usetikzlibrary{shapes,arrows,fit,calc,positioning,automata,patterns,backgrounds}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{decorations.pathreplacing}

\tikzstyle{NN} = [rectangle, draw, text width=5em, text centered, minimum height3cm, fill=white]
\tikzstyle{Lch} = [ellipse, draw, minimum width=4cm, text centered, minimum height=0.5cm, rotate=90, fill=white]

\pgfsetlayers{background,main}

% Define block styles
\tikzstyle{decision} = [diamond, draw, fill=blue!20, text width=4.5em, text badly centered, node distance=2.0cm, inner sep=0pt]
\tikzstyle{block} = [rectangle, draw, fill=blue!20, text width=14em, text centered, rounded corners, node distance=1.2cm, minimum height=2em]
\tikzstyle{line} = [draw, -latex']
\tikzstyle{cloud} = [draw, ellipse,fill=red!20, node distance=2cm, minimum height=2em]
    
%\begin{center}
\begin{tikzpicture}[node distance = 1.9cm, y=0.5cm,x=0.5cm]
    % Place nodes
    \node [cloud] (start) {start};
    \node [block, below of=start] (init) {initialize stage $n+1$ with LLRs \\ $i=1$ };
    \node [block, below of=init] (update) {update stages $n_{\text{NN}}$ to $n+1$};
    \node [block, below of=update] (decode) {decode subblock $i$ with $\text{NN}_i$}; 
    \node [block, below of=decode] (encode) {update stage $n_{\text{NN}}$ with perfectly known re-encoded results};
    \node [decision, below of=encode] (decision) {$i = i+1$ \\ $i < M$}; 
    \node [cloud, below of=decision] (end) {stop};
    \coordinate [left=of decision] (t1) {};
    
    \path [line] (start) -- (init);
    \path [line] (init) -- (update);
    \path [line] (update) -- (decode);
    \path [line] (decode) -- (encode);
    \path [line] (encode) -- (decision);
    \path [line] (decision.west) -- (t1) node[midway,above] {yes} |- (update);
    \path [line] (decision) -- (end) node[midway,right] {no};

\end{tikzpicture}
%\end{center}




==> figures/general_structure.tikz.preview_BB.txt <==
-52.04385pt,-61.6613pt,206.42508pt,137.30113pt


==> figures/partitioned_example.tikz.preview_BB.txt <==
-24.0874pt,-180.73207pt,194.69843pt,24.42903pt


==> principle_idea.txt <==
For reliable communication over noisy channels, forward error correction is required. Thus, an encoder maps k information bits onto a codeword “x” of length “N>k” with code rate “R=k/N”. At receiver side, a channel code decoder estimates the transmitted codeword “x” (or the corresponding information bits) by observing a noisy version “y” of “x”.
In the specific case of polar codes [4], a vector “u” of length N is transformed into the codeword “x=uG” by a Hadamard-like matrix “G”. The vector “u” consists of k information bits and N-k frozen bit positions (w.l.o.g. '0' bits) indicated by the vector “f” as depicted in Fig 3.

As state-of-the-art decoding of polar codes requires sequential algorithms (or results in a weak performance), we propose an algorithm which uses machine learning techniques to efficiently decode polar codes.
The encoding graph, as visualized in Fig. 3 for “N=8”, can be partitioned into independent sub-graphs [2] as shown in Fig. 1 and Fig. 3. Thus, a more abstract view of the factor graph shows a tree-like structure containing “n=log2(N)” stages as illustrated in Fig. 2. Each sub-graph (in the following called sub-block) is now coupled with the other sub-blocks only via the remaining polar stages as depicted in Fig. 1 and Fig. 3.
In order to parallelize polar decoding, several sub-blocks “B_i” can be (sequentially) decoded (sub-) block-wise [2]. The frozen bit position vector “f” needs to be splitted into sub-vectors “f_i” corresponding to the sub-blocks “B_i” (with information vector “u_i”) and thus, each sub-block might show a different code rate.

Our invention replaces the sequential SCL sub-block decoder by a neural network trained by deep learning techniques such as stochastic gradient descent. As the number of possible encoder output states (i.e., codewords) is 2^k, efficient training is only possible for small sub-blocks containing a small amount of information bits “k_i”.
Each sub-block neural network decoder (NND) can be trained independently for the corresponding frozen bit vector “f_i” and the specific block lengths “N_i”.  This can be a deep feed-forward neural network containing dense layers with rectified linear units (ReLU) and sigmoid activation functions as output layer as shown in Fig. 4. The training and validation dataset can be created by random input data, a conventional polar encoder and a channel. 
The NND can be efficiently trained offline by state-of-the-art deep learning algorithms such as stochastic gradient descent, since the effective block-size per sub-block reduces by a factor of M (assuming uniform splitting, which is not necessarily required), where M denotes the number of sub-blocks.
Each NND outputs the decoded codeword (and/or the extracted information bits) either as soft-values (i.e., probabilities) or after a hard-decision (might require re-encoding), depending what the "coupling" stages updates require (SC-> hard-decision; BP-> soft-decision).
After initializing the rightmost stages with the received channel values (typically log-likelihood ratios, LLRs), messages are propagated from stage to stage according to the BP update rules [5] until reaching first NND stage “n_nn” (see Fig. 3). Several iterations between stages “n_nn” and “n+1” might be applied.
Then, the first NND estimates the received sub-block “B_i”.
After having decoded the first sub-block, the results are propagated via conventional decoding algorithms such as successive cancellation (SC) or belief propagation (BP) decoding through the remaining “coupling” stages (see Fig. 1,2 and 3). Thus, this algorithm is block-wise sequential (where sub-blocks “B_i” are decoded from top to bottom).

Our proposed decoder consists of two stages (see Fig. 1): 
1.) M deep learning blocks, trained to decode the corresponding sub-codeword with length “N_i” and frozen bit position vector “f_i”
2.) A "conventional" part, where the remaining “coupling” stages of the polar encoding graph are decoded by a conventional SC or BP decoder (with respect to the already decoded sub-blocks).

Additionally, "finetuning" learning can be applied to the overall network in order to adjust the independently trained components to the overall system. This means that the whole decoding setup is used to finetune the system such that the conventional stages are taken into consideration for decoding. However, the coarse structure is already fixed and thus only a small amount of the 2^k possible codewords is sufficient for efficient training.

After the training phase, the detailed decoding process works as follows (see Fig. 5):
1.) Initialize stage n+1 with received channel values (LLRs) 
2.) Update upper stages according to BP algorithm rules (propagate LLRs)
3.) Decode next (top to bottom) sub-block 
4.) Re-encode results and treat results as perfectly known (i.e., frozen bits)
5.) If not all sub-blocks are decoded go to step 2)

Instead of having multiple NNDs with different “f_i” (and thus a different structure), a universal neural network can be considered, where the channel input and additionally the frozen bit positions “f_i” are input of the network.  After having this NND trained once it can decode any sub-block (assuming same length) for given frozen bit positions “f_i”. Thus, a potential implementation of this setup might only require one NND, while the frozen bit positions are given as additional input according to the certain sub-block.

Remark 1:  For CRC aided decoding (i.e., a CRC check over the whole codeword) the CRC check can be split into smaller parts as in [ref], where each CRC only protects one sub-block, i.e., the CRC can be considered by the NNDs and thus straightforwardly learned.

Remark 2: We define a “partitionable” code in a sense that each sub-block can be decode independently (i.e., no interconnections within the same stage exist-> tree like factor graph). This algorithm can be adopted to all partitionable codes.


[4] E. Arıkan, “Channel polarization: A method for constructing capacity-achieving codes for  symmetric binary-input memoryless channels,” IEEE Transactions on Information Theory, vol. 55, no. 7, pp. 3051–3073, Jul. 2009.

[5] J. Xu, T. Che, and G. Choi, “Xj-bp: Express journey belief propagation decoding for polar codes,” in IEEE Global Communications Conference (GLOBECOM), Dec. 2014, pp. 1–6.



